Large Eddy Simulation of the evolution of the soot size distribution in turbulent nonpremixed bluff body flames

Large Eddy Simulation (LES) was used to investigate the evolution of the soot size distribution in a series of turbulent nonpremixed bluff body flames, with different bluff body diameters. The new Bivariate Multi-Moment Sectional Method (BMMSM) is employed to characterize the size distribution. BMMSM combines elements of sectional methods and methods of moments and is capable of reproducing fractal aggregate morphology, thanks to its joint volume-surface formulation, all at relatively low computational costs with fewer transported soot scalars compared to traditional sectional methods. LES results show soot volume fraction profiles agreeing correctly with the experimental measurements, exhibiting significant improvement compared to previous work using the HMOM. The evolution of the particle size distribution function (PSDF) was examined across the flame series and show that the size distribution is less sensitive to the bluff body diameter than the overall soot volume fraction, which increases with increasing bluff body diameter. The PSDF across the flame exhibit different features compared to turbulent nonpremixed jet flames. The long residence times in the recirculation zone leads to a nearly bimodal size distribution, which eventually becomes bimodal in the downstream jet-like region. Further analysis indicates that a size distribution model is needed to correctly predict the soot evolution. Remarkably, due to improved descriptions of oxidation with BMMSM compared to HMOM, significant nucleation and condensation rates in both the recirculation zone and jet-like region were found using BMMSM, on the same order of magnitude as surface growth and oxidation, leading to the improved prediction of mean soot volume fraction compared to HMOM. This work reveals that the need of size distribution is crucial to both predict global soot quantities accurately and reproduce fundamental mechanisms.

==> README.txt <==
=================================================================== =================================================================== 
=================================================================== 

This directory contains a simple LaTeX template (PCI_LaTeX_40.tex) with appropriate definitions, environments, and commands placed in the preamble to convert the article document class into a format that mimics the format that is used by Elsevier for the Proceedings of the Combustion Institute. The sample text provides additional descriptions and instructions. 

LaTeX manuscripts submitted for the 40th International Symposium on Combustion should be formatted using this template so that the editors and reviewers can quickly and efficiently make assessments regarding figure legibility and paper length. Using this format the maximum allowed paper length is nine pages, with the main text starting at the top of page 3.

Files included in this directory are:

README.txt       - This file.
PCI_LaTeX_40.tex - LaTeX template.
PCI_LaTeX.bib    - BibTeX-formatted references.
pci.bst          - Bibliography style file.
engine.png       - Sample figure file.
rho_T.jpg        - Sample figure file.
PCI_LaTeX_40.pdf - The resulting pdf file. 

This template was originally developed by Joe Oefelein for submissions to earlier Symposia. It was modified for submissions to the 39th Symposium, then updated for submissions to the 40th Symposium, by Dan Haworth. Updates for the 40th address some issues raised by authors using the 39th template, and accommodate the new information that is required for submissions to the 40th. It has been developed using MiKTeX 23.5/TeXworks (pdfLaTeX+MakeIndex+BibTeX); see https://miktex.org. It also has been confirmed to work using Overleaf (https://www.overleaf.com). Contact Dan Haworth by email if there are any questions or problems:

Daniel C. Haworth <dch12@psu.edu>
Professor Emeritus of Mechanical Engineering
The Pennsylvania State University
University Park, PA, USA

=================================================================== =================================================================== ===================================================================

